Efficient reduction of nondeterministic automata with application to language inclusion testing

We present efficient algorithms to reduce the size of nondeterministic B\"uchi word automata (NBA) and nondeterministic finite word automata (NFA), while retaining their languages. Additionally, we describe methods to solve PSPACE-complete automata problems like language universality, equivalence, and inclusion for much larger instances than was previously possible ($\ge 1000$ states instead of 10-100). This can be used to scale up applications of automata in formal verification tools and decision procedures for logical theories. The algorithms are based on new techniques for removing transitions (pruning) and adding transitions (saturation), as well as extensions of classic quotienting of the state space. These techniques use criteria based on combinations of backward and forward trace inclusions and simulation relations. Since trace inclusion relations are themselves PSPACE-complete, we introduce lookahead simulations as good polynomial time computable approximations thereof. Extensive experiments show that the average-case time complexity of our algorithms scales slightly above quadratically. (The space complexity is worst-case quadratic.) The size reduction of the automata depends very much on the class of instances, but our algorithm consistently reduces the size far more than all previous techniques. We tested our algorithms on NBA derived from LTL-formulae, NBA derived from mutual exclusion protocols and many classes of random NBA and NFA, and compared their performance to the well-known automata tool GOAL.

==> Data/LTL_automata_minimization.txt <==
Aut 1: Orig: 104 7
Aut 2: Orig: 3869 149
Aut 3: Orig: 1984 107
Aut 4: Orig: 251 15
Aut 5: Orig: 260 15
Aut 6: Orig: 550 46
Aut 7: Orig: 48 3
Aut 8: Orig: 178 11
Aut 9: Orig: 370 21
Aut 10: Orig: 456 31
Aut 11: Orig: 2764 134
Aut 12: Orig: 194 12
Aut 13: Orig: 223 18
Aut 14: Orig: 607 41
Aut 15: Orig: 158 9
Aut 16: Orig: 30 2
Aut 17: Orig: 488 23
Aut 18: Orig: 480 37
Aut 19: Orig: 2572 207
Aut 20: Orig: 0 1
Aut 21: Orig: 32 2
Aut 22: Orig: 292 14
Aut 23: Orig: 644 39
Aut 24: Orig: 216 11
Aut 25: Orig: 11120 619
Aut 26: Orig: 338 21
Aut 27: Orig: 1098 69
Aut 28: Orig: 3084 157
Aut 29: Orig: 724 38
Aut 30: Orig: 64 4
Aut 31: Orig: 6259 241
Aut 32: Orig: 24 2
Aut 33: Orig: 2876 112
Aut 34: Orig: 32 2
Aut 35: Orig: 994 63
Aut 36: Orig: 2082 81
Aut 37: Orig: 11127 424
Aut 38: Orig: 208 12
Aut 39: Orig: 801 46
Aut 40: Orig: 0 1
Aut 41: Orig: 778 46
Aut 42: Orig: 47501 1380
Aut 43: Orig: 138 8
Aut 44: Orig: 56 4
Aut 45: Orig: 74 7
Aut 46: Orig: 2778 100
Aut 47: Orig: 32 2
Aut 48: Orig: 199 17
Aut 49: Orig: 332 17
Aut 50: Orig: 1990 117
Aut 51: Orig: 146 12
Aut 52: Orig: 78 8
Aut 53: Orig: 1942 150
Aut 54: Orig: 14187 966
Aut 55: Orig: 0 1
Aut 56: Orig: 80 5
Aut 57: Orig: 17647 611
Aut 58: Orig: 198 11
Aut 59: Orig: 468 31
Aut 60: Orig: 152 8
Aut 61: Orig: 28 2
Aut 62: Orig: 58 4
Aut 63: Orig: 10389 496
Aut 64: Orig: 529 50
Aut 65: Orig: 3538 197
Aut 66: Orig: 293 32
Aut 67: Orig: 0 1
Aut 68: Orig: 286 17
Aut 69: Orig: 104 5
Aut 70: Orig: 160 16
Aut 71: Orig: 32 2
Aut 72: Orig: 299 22
Aut 73: Orig: 6061 364
Aut 74: Orig: 86 8
Aut 75: Orig: 32 2
Aut 76: Orig: 32 2
Aut 77: Orig: 428 37
Aut 78: Orig: 6290 266
Aut 79: Orig: 2406 111
Aut 80: Orig: 878 80
Aut 81: Orig: 40 3
Aut 82: Orig: 613 50
Aut 83: Orig: 78960 3134
Aut 84: Orig: 38307 1380
Aut 85: Orig: 689 53
Aut 86: Orig: 572 30
Aut 87: Orig: 7398 471
Aut 88: Orig: 347 22
Aut 89: Orig: 2465 106
Aut 90: Orig: 862 55
Aut 91: Orig: 914 56
Aut 92: Orig: 212 10
Aut 93: Orig: 36 3
Aut 94: Orig: 253 23
Aut 95: Orig: 64 4
Aut 96: Orig: 816 46
Aut 97: Orig: 1464 133
Aut 98: Orig: 0 1
Aut 99: Orig: 48240 1779
Aut 100: Orig: 620 35
Aut 101: Orig: 48 4
Aut 102: Orig: 6531 350
Aut 103: Orig: 300 14
Aut 104: Orig: 2637 172
Aut 105: Orig: 2486 136
Aut 106: Orig: 512 36
Aut 107: Orig: 451 33
Aut 108: Orig: 30673 900
Aut 109: Orig: 602 49
Aut 110: Orig: 376 34
Aut 111: Orig: 0 1
Aut 112: Orig: 48 4
Aut 113: Orig: 236 16
Aut 114: Orig: 8 1
Aut 115: Orig: 440 21
Aut 116: Orig: 8232 430
Aut 117: Orig: 32 2
Aut 118: Orig: 1222 58
Aut 119: Orig: 1398 57
Aut 120: Orig: 3482 167
Aut 121: Orig: 3735 215
Aut 122: Orig: 249 14
Aut 123: Orig: 24 2
Aut 124: Orig: 457 43
Aut 125: Orig: 27942 1081
Aut 126: Orig: 86 8
Aut 127: Orig: 52 4
Aut 128: Orig: 292 20
Aut 129: Orig: 64 6
Aut 130: Orig: 4257 191
Aut 131: Orig: 589 30
Aut 132: Orig: 32 2
Aut 133: Orig: 26 5
Aut 134: Orig: 747 38
Aut 135: Orig: 2040 100
Aut 136: Orig: 411 22
Aut 137: Orig: 2846 138
Aut 138: Orig: 332 17
Aut 139: Orig: 364 29
Aut 140: Orig: 414 22
Aut 141: Orig: 654 39
Aut 142: Orig: 415 32
Aut 143: Orig: 98 11
Aut 144: Orig: 1670 106
Aut 145: Orig: 1129 97
Aut 146: Orig: 16 2
Aut 147: Orig: 908 45
Aut 148: Orig: 600 70
Aut 149: Orig: 1843 133
Aut 150: Orig: 443 25
Aut 151: Orig: 32 2
Aut 152: Orig: 136 7
Aut 153: Orig: 6098 206
Aut 154: Orig: 4212 123
Aut 155: Orig: 20 2
Aut 156: Orig: 1523 97
Aut 157: Orig: 332 18
Aut 158: Orig: 794 40
Aut 159: Orig: 687 61
Aut 160: Orig: 90 8
Aut 161: Orig: 810 49
Aut 162: Orig: 84 6
Aut 163: Orig: 1752 62
Aut 164: Orig: 135 19
Aut 165: Orig: 32 2
Aut 166: Orig: 2186 86
Aut 167: Orig: 3154 123
Aut 168: Orig: 68 5
Aut 169: Orig: 32 2
Aut 170: Orig: 3288 201
Aut 171: Orig: 16 1
Aut 172: Orig: 10213 391
Aut 173: Orig: 1252 54
Aut 174: Orig: 1257 62
Aut 175: Orig: 36166 1818
Aut 176: Orig: 312 12
Aut 177: Orig: 8499 454
Aut 178: Orig: 24 2
Aut 179: Orig: 70 6
Aut 180: Orig: 1500 71
Aut 181: Orig: 104 5
Aut 182: Orig: 1513 138
Aut 183: Orig: 887 63
Aut 184: Orig: 4981 218
Aut 185: Orig: 14275 557
Aut 186: Orig: 288 17
Aut 187: Orig: 1752 117
Aut 188: Orig: 8 1
Aut 189: Orig: 70 8
Aut 190: Orig: 220 23
Aut 191: Orig: 136 7
Aut 192: Orig: 115 10
Aut 193: Orig: 610 29
Aut 194: Orig: 288 23
Aut 195: Orig: 7593 507
Aut 196: Orig: 158 10
Aut 197: Orig: 179 17
Aut 198: Orig: 2510 149
Aut 199: Orig: 32 2
Aut 200: Orig: 398 33
Aut 201: Orig: 56 3
Aut 202: Orig: 173 17
Aut 203: Orig: 1118 94
Aut 204: Orig: 112 9
Aut 205: Orig: 0 1
Aut 206: Orig: 165 10
Aut 207: Orig: 228 32
Aut 208: Orig: 272 15
Aut 209: Orig: 698 35
Aut 210: Orig: 452 35
Aut 211: Orig: 72 4
Aut 212: Orig: 440 31
Aut 213: Orig: 255 19
Aut 214: Orig: 17432 899
Aut 215: Orig: 168 9
Aut 216: Orig: 8 1
Aut 217: Orig: 1653 66
Aut 218: Orig: 272 14
Aut 219: Orig: 834 46
Aut 220: Orig: 17233 624
Aut 221: Orig: 2805 171
Aut 222: Orig: 449 33
Aut 223: Orig: 16 2
Aut 224: Orig: 613 47
Aut 225: Orig: 7162 453
Aut 226: Orig: 762 54
Aut 227: Orig: 4487 312
Aut 228: Orig: 32 2
Aut 229: Orig: 88 4
Aut 230: Orig: 15822 707
Aut 231: Orig: 8392 272
Aut 232: Orig: 16 2
Aut 233: Orig: 64 4
Aut 234: Orig: 503 34
Aut 235: Orig: 40 4
Aut 236: Orig: 15896 425
Aut 237: Orig: 1255 81
Aut 238: Orig: 698 90
Aut 239: Orig: 1842 115
Aut 240: Orig: 1993 96
Aut 241: Orig: 13828 951
Aut 242: Orig: 92 6
Aut 243: Orig: 174 12
Aut 244: Orig: 24 2
Aut 245: Orig: 0 1
Aut 246: Orig: 3237 182
Aut 247: Orig: 32 2
Aut 248: Orig: 1081 76
Aut 249: Orig: 96 5
Aut 250: Orig: 7674 422
Aut 251: Orig: 16 2
Aut 252: Orig: 60 5
Aut 253: Orig: 122 9
Aut 254: Orig: 865 59
Aut 255: Orig: 1179 105
Aut 256: Orig: 106 6
Aut 257: Orig: 1314 91
Aut 258: Orig: 66 5
Aut 259: Orig: 1210 44
Aut 260: Orig: 40 6
Aut 261: Orig: 172 8
Aut 262: Orig: 3417 173
Aut 263: Orig: 6410 202
Aut 264: Orig: 32 3
Aut 265: Orig: 3798 263
Aut 266: Orig: 4844 254
Aut 267: Orig: 271 24
Aut 268: Orig: 116 6
Aut 269: Orig: 692 38
Aut 270: Orig: 72 4
Aut 271: Orig: 50529 1504
Aut 272: Orig: 3682 231
Aut 273: Orig: 1850 91
Aut 274: Orig: 168 12
Aut 275: Orig: 386 24
Aut 276: Orig: 2179 140
Aut 277: Orig: 7843 541
Aut 278: Orig: 3812 166
Aut 279: Orig: 32 2
Aut 280: Orig: 3936 222
Aut 281: Orig: 1947 166
Aut 282: Orig: 112 7
Aut 283: Orig: 1089 82
Aut 284: Orig: 168 12
Aut 285: Orig: 273 22
Aut 286: Orig: 120 7
Aut 287: Orig: 28733 1621
Aut 288: Orig: 40 3
Aut 289: Orig: 40 3
Aut 290: Orig: 296 19
Aut 291: Orig: 212 27
Aut 292: Orig: 15305 381
Aut 293: Orig: 54977 1722
Aut 294: Orig: 8 1
Aut 295: Orig: 162 18
Aut 296: Orig: 411 29
Aut 297: Orig: 504 33
Aut 298: Orig: 102 12
Aut 299: Orig: 1690 106
Aut 300: Orig: 85 6
Median: 30
Aut 1: Orig: 104 7 Heavy: 96 6 64
Aut 2: Orig: 3869 149 Heavy: 1528 70 1860
Aut 3: Orig: 1984 107 Heavy: 638 40 147
Aut 4: Orig: 251 15 Heavy: 183 14 25
Aut 5: Orig: 260 15 Heavy: 184 11 14
Aut 6: Orig: 550 46 Heavy: 363 35 76
Aut 7: Orig: 48 3 Heavy: 48 3 1
Aut 8: Orig: 178 11 Heavy: 178 11 5
Aut 9: Orig: 370 21 Heavy: 316 20 34
Aut 10: Orig: 456 31 Heavy: 284 21 17
Aut 11: Orig: 2764 134 Heavy: 1629 106 326
Aut 12: Orig: 194 12 Heavy: 178 12 8
Aut 13: Orig: 223 18 Heavy: 203 18 11
Aut 14: Orig: 607 41 Heavy: 331 25 24
Aut 15: Orig: 158 9 Heavy: 150 9 7
Aut 16: Orig: 30 2 Heavy: 30 2 0
Aut 17: Orig: 488 23 Heavy: 268 14 112
Aut 18: Orig: 480 37 Heavy: 212 15 19
Aut 19: Orig: 2572 207 Heavy: 1886 172 560
Aut 20: Orig: 0 1 Heavy: 0 1 0
Aut 21: Orig: 32 2 Heavy: 16 1 0
Aut 22: Orig: 292 14 Heavy: 178 12 14
Aut 23: Orig: 644 39 Heavy: 468 38 66
Aut 24: Orig: 216 11 Heavy: 212 11 8
Aut 25: Orig: 11120 619 Heavy: 4964 368 9191
Aut 26: Orig: 338 21 Heavy: 112 11 12
Aut 27: Orig: 1098 69 Heavy: 612 47 109
Aut 28: Orig: 3084 157 Heavy: 933 54 274
Aut 29: Orig: 724 38 Heavy: 419 28 51
Aut 30: Orig: 64 4 Heavy: 48 3 1
Aut 31: Orig: 6259 241 Heavy: 3224 175 2461
Aut 32: Orig: 24 2 Heavy: 24 2 0
Aut 33: Orig: 2876 112 Heavy: 1834 86 994
Aut 34: Orig: 32 2 Heavy: 16 1 0
Aut 35: Orig: 994 63 Heavy: 622 48 87
Aut 36: Orig: 2082 81 Heavy: 1080 53 175
Aut 37: Orig: 11127 424 Heavy: 4011 232 5117
Aut 38: Orig: 208 12 Heavy: 171 11 12
Aut 39: Orig: 801 46 Heavy: 395 24 60
Aut 40: Orig: 0 1 Heavy: 0 1 0
Aut 41: Orig: 778 46 Heavy: 649 39 53
Aut 42: Orig: 47501 1380 Heavy: 10753 651 44523
Aut 43: Orig: 138 8 Heavy: 74 5 4
Aut 44: Orig: 56 4 Heavy: 56 4 1
Aut 45: Orig: 74 7 Heavy: 74 7 1
Aut 46: Orig: 2778 100 Heavy: 1615 82 396
Aut 47: Orig: 32 2 Heavy: 32 2 0
Aut 48: Orig: 199 17 Heavy: 84 9 4
Aut 49: Orig: 332 17 Heavy: 227 16 18
Aut 50: Orig: 1990 117 Heavy: 354 25 54
Aut 51: Orig: 146 12 Heavy: 146 12 4
Aut 52: Orig: 78 8 Heavy: 68 6 2
Aut 53: Orig: 1942 150 Heavy: 637 84 205
Aut 54: Orig: 14187 966 Heavy: 8167 547 41691
Aut 55: Orig: 0 1 Heavy: 0 1 0
Aut 56: Orig: 80 5 Heavy: 80 5 1
Aut 57: Orig: 17647 611 Heavy: 4854 293 7591
Aut 58: Orig: 198 11 Heavy: 198 11 4
Aut 59: Orig: 468 31 Heavy: 352 27 43
Aut 60: Orig: 152 8 Heavy: 96 6 4
Aut 61: Orig: 28 2 Heavy: 28 2 0
Aut 62: Orig: 58 4 Heavy: 56 4 2
Aut 63: Orig: 10389 496 Heavy: 5324 317 17835
Aut 64: Orig: 529 50 Heavy: 275 29 36
Aut 65: Orig: 3538 197 Heavy: 865 64 156
Aut 66: Orig: 293 32 Heavy: 197 24 22
Aut 67: Orig: 0 1 Heavy: 0 1 0
Aut 68: Orig: 286 17 Heavy: 274 17 12
Aut 69: Orig: 104 5 Heavy: 54 4 1
Aut 70: Orig: 160 16 Heavy: 100 10 3
Aut 71: Orig: 32 2 Heavy: 32 2 0
Aut 72: Orig: 299 22 Heavy: 269 22 13
Aut 73: Orig: 6061 364 Heavy: 2907 193 2053
Aut 74: Orig: 86 8 Heavy: 76 6 2
Aut 75: Orig: 32 2 Heavy: 16 1 0
Aut 76: Orig: 32 2 Heavy: 16 1 0
Aut 77: Orig: 428 37 Heavy: 301 25 22
Aut 78: Orig: 6290 266 Heavy: 1826 98 379
Aut 79: Orig: 2406 111 Heavy: 871 67 199
Aut 80: Orig: 878 80 Heavy: 281 32 67
Aut 81: Orig: 40 3 Heavy: 24 2 0
Aut 82: Orig: 613 50 Heavy: 496 38 76
Aut 83: Orig: 78960 3134 Heavy: 9402 689 79734
Aut 84: Orig: 38307 1380 Heavy: 15320 683 90840
Aut 85: Orig: 689 53 Heavy: 523 50 84
Aut 86: Orig: 572 30 Heavy: 465 30 52
Aut 87: Orig: 7398 471 Heavy: 3974 335 4020
Aut 88: Orig: 347 22 Heavy: 253 17 19
Aut 89: Orig: 2465 106 Heavy: 680 30 113
Aut 90: Orig: 862 55 Heavy: 547 43 99
Aut 91: Orig: 914 56 Heavy: 378 28 51
Aut 92: Orig: 212 10 Heavy: 156 9 9
Aut 93: Orig: 36 3 Heavy: 36 3 0
Aut 94: Orig: 253 23 Heavy: 223 23 20
Aut 95: Orig: 64 4 Heavy: 64 4 1
Aut 96: Orig: 816 46 Heavy: 568 35 65
Aut 97: Orig: 1464 133 Heavy: 314 30 103
Aut 98: Orig: 0 1 Heavy: 0 1 0
Aut 99: Orig: 48240 1779 Heavy: 16001 863 53894
Aut 100: Orig: 620 35 Heavy: 488 25 68
Aut 101: Orig: 48 4 Heavy: 48 4 1
Aut 102: Orig: 6531 350 Heavy: 4046 289 5880
Aut 103: Orig: 300 14 Heavy: 216 12 15
Aut 104: Orig: 2637 172 Heavy: 1294 102 483
Aut 105: Orig: 2486 136 Heavy: 1231 87 382
Aut 106: Orig: 512 36 Heavy: 40 3 3
Aut 107: Orig: 451 33 Heavy: 232 18 22
Aut 108: Orig: 30673 900 Heavy: 9354 501 27231
Aut 109: Orig: 602 49 Heavy: 449 38 39
Aut 110: Orig: 376 34 Heavy: 371 34 48
Aut 111: Orig: 0 1 Heavy: 0 1 0
Aut 112: Orig: 48 4 Heavy: 36 3 0
Aut 113: Orig: 236 16 Heavy: 189 12 7
Aut 114: Orig: 8 1 Heavy: 8 1 0
Aut 115: Orig: 440 21 Heavy: 370 20 17
Aut 116: Orig: 8232 430 Heavy: 1225 91 2660
Aut 117: Orig: 32 2 Heavy: 16 1 0
Aut 118: Orig: 1222 58 Heavy: 708 48 59
Aut 119: Orig: 1398 57 Heavy: 864 38 143
Aut 120: Orig: 3482 167 Heavy: 16 1 171
Aut 121: Orig: 3735 215 Heavy: 1829 130 894
Aut 122: Orig: 249 14 Heavy: 229 13 6
Aut 123: Orig: 24 2 Heavy: 24 2 0
Aut 124: Orig: 457 43 Heavy: 408 38 53
Aut 125: Orig: 27942 1081 Heavy: 16256 741 93152
Aut 126: Orig: 86 8 Heavy: 80 7 3
Aut 127: Orig: 52 4 Heavy: 52 4 1
Aut 128: Orig: 292 20 Heavy: 232 17 24
Aut 129: Orig: 64 6 Heavy: 62 6 2
Aut 130: Orig: 4257 191 Heavy: 2189 103 458
Aut 131: Orig: 589 30 Heavy: 437 24 53
Aut 132: Orig: 32 2 Heavy: 32 2 0
Aut 133: Orig: 26 5 Heavy: 24 5 1
Aut 134: Orig: 747 38 Heavy: 649 34 80
Aut 135: Orig: 2040 100 Heavy: 874 49 109
Aut 136: Orig: 411 22 Heavy: 319 21 29
Aut 137: Orig: 2846 138 Heavy: 1529 92 511
Aut 138: Orig: 332 17 Heavy: 296 17 24
Aut 139: Orig: 364 29 Heavy: 289 27 30
Aut 140: Orig: 414 22 Heavy: 263 18 13
Aut 141: Orig: 654 39 Heavy: 356 27 40
Aut 142: Orig: 415 32 Heavy: 366 28 23
Aut 143: Orig: 98 11 Heavy: 97 11 5
Aut 144: Orig: 1670 106 Heavy: 697 63 204
Aut 145: Orig: 1129 97 Heavy: 913 81 193
Aut 146: Orig: 16 2 Heavy: 8 1 0
Aut 147: Orig: 908 45 Heavy: 726 38 121
Aut 148: Orig: 600 70 Heavy: 354 42 68
Aut 149: Orig: 1843 133 Heavy: 706 83 313
Aut 150: Orig: 443 25 Heavy: 189 14 27
Aut 151: Orig: 32 2 Heavy: 32 2 0
Aut 152: Orig: 136 7 Heavy: 120 7 4
Aut 153: Orig: 6098 206 Heavy: 3132 141 1993
Aut 154: Orig: 4212 123 Heavy: 2782 102 480
Aut 155: Orig: 20 2 Heavy: 20 2 0
Aut 156: Orig: 1523 97 Heavy: 836 69 164
Aut 157: Orig: 332 18 Heavy: 250 16 19
Aut 158: Orig: 794 40 Heavy: 531 36 98
Aut 159: Orig: 687 61 Heavy: 403 37 34
Aut 160: Orig: 90 8 Heavy: 90 8 2
Aut 161: Orig: 810 49 Heavy: 160 10 15
Aut 162: Orig: 84 6 Heavy: 84 6 1
Aut 163: Orig: 1752 62 Heavy: 879 43 123
Aut 164: Orig: 135 19 Heavy: 79 13 5
Aut 165: Orig: 32 2 Heavy: 32 2 0
Aut 166: Orig: 2186 86 Heavy: 931 60 207
Aut 167: Orig: 3154 123 Heavy: 1479 85 515
Aut 168: Orig: 68 5 Heavy: 68 5 1
Aut 169: Orig: 32 2 Heavy: 16 1 0
Aut 170: Orig: 3288 201 Heavy: 1586 129 1326
Aut 171: Orig: 16 1 Heavy: 16 1 0
Aut 172: Orig: 10213 391 Heavy: 1137 59 407
Aut 173: Orig: 1252 54 Heavy: 932 53 153
Aut 174: Orig: 1257 62 Heavy: 895 52 82
Aut 175: Orig: 36166 1818 Heavy: 11605 797 87960
Aut 176: Orig: 312 12 Heavy: 208 8 11
Aut 177: Orig: 8499 454 Heavy: 4562 314 7127
Aut 178: Orig: 24 2 Heavy: 24 2 0
Aut 179: Orig: 70 6 Heavy: 68 6 3
Aut 180: Orig: 1500 71 Heavy: 450 38 156
Aut 181: Orig: 104 5 Heavy: 98 5 3
Aut 182: Orig: 1513 138 Heavy: 1046 105 446
Aut 183: Orig: 887 63 Heavy: 520 47 84
Aut 184: Orig: 4981 218 Heavy: 3191 169 2190
Aut 185: Orig: 14275 557 Heavy: 5596 326 14477
Aut 186: Orig: 288 17 Heavy: 170 11 8
Aut 187: Orig: 1752 117 Heavy: 1082 85 423
Aut 188: Orig: 8 1 Heavy: 8 1 0
Aut 189: Orig: 70 8 Heavy: 70 8 1
Aut 190: Orig: 220 23 Heavy: 137 18 8
Aut 191: Orig: 136 7 Heavy: 88 5 2
Aut 192: Orig: 115 10 Heavy: 81 9 6
Aut 193: Orig: 610 29 Heavy: 326 19 16
Aut 194: Orig: 288 23 Heavy: 230 17 12
Aut 195: Orig: 7593 507 Heavy: 3872 365 10928
Aut 196: Orig: 158 10 Heavy: 140 10 8
Aut 197: Orig: 179 17 Heavy: 169 17 7
Aut 198: Orig: 2510 149 Heavy: 855 69 166
Aut 199: Orig: 32 2 Heavy: 16 1 0
Aut 200: Orig: 398 33 Heavy: 296 25 31
Aut 201: Orig: 56 3 Heavy: 48 3 1
Aut 202: Orig: 173 17 Heavy: 33 5 1
Aut 203: Orig: 1118 94 Heavy: 771 77 195
Aut 204: Orig: 112 9 Heavy: 112 9 2
Aut 205: Orig: 0 1 Heavy: 0 1 0
Aut 206: Orig: 165 10 Heavy: 96 7 3
Aut 207: Orig: 228 32 Heavy: 209 27 9
Aut 208: Orig: 272 15 Heavy: 148 9 13
Aut 209: Orig: 698 35 Heavy: 180 12 13
Aut 210: Orig: 452 35 Heavy: 400 33 29
Aut 211: Orig: 72 4 Heavy: 64 4 2
Aut 212: Orig: 440 31 Heavy: 402 28 39
Aut 213: Orig: 255 19 Heavy: 251 19 20
Aut 214: Orig: 17432 899 Heavy: 7936 592 17018
Aut 215: Orig: 168 9 Heavy: 144 8 4
Aut 216: Orig: 8 1 Heavy: 8 1 0
Aut 217: Orig: 1653 66 Heavy: 921 44 143
Aut 218: Orig: 272 14 Heavy: 188 13 14
Aut 219: Orig: 834 46 Heavy: 527 33 76
Aut 220: Orig: 17233 624 Heavy: 6810 392 14893
Aut 221: Orig: 2805 171 Heavy: 1705 119 902
Aut 222: Orig: 449 33 Heavy: 307 25 30
Aut 223: Orig: 16 2 Heavy: 8 1 0
Aut 224: Orig: 613 47 Heavy: 361 25 29
Aut 225: Orig: 7162 453 Heavy: 4730 349 7484
Aut 226: Orig: 762 54 Heavy: 729 52 60
Aut 227: Orig: 4487 312 Heavy: 2926 216 2143
Aut 228: Orig: 32 2 Heavy: 16 1 0
Aut 229: Orig: 88 4 Heavy: 76 4 4
Aut 230: Orig: 15822 707 Heavy: 8692 528 17090
Aut 231: Orig: 8392 272 Heavy: 3747 182 4062
Aut 232: Orig: 16 2 Heavy: 16 2 0
Aut 233: Orig: 64 4 Heavy: 64 4 1
Aut 234: Orig: 503 34 Heavy: 263 20 26
Aut 235: Orig: 40 4 Heavy: 40 4 0
Aut 236: Orig: 15896 425 Heavy: 10212 348 26005
Aut 237: Orig: 1255 81 Heavy: 662 52 140
Aut 238: Orig: 698 90 Heavy: 451 67 94
Aut 239: Orig: 1842 115 Heavy: 1135 75 267
Aut 240: Orig: 1993 96 Heavy: 1492 81 528
Aut 241: Orig: 13828 951 Heavy: 4486 393 13505
Aut 242: Orig: 92 6 Heavy: 92 6 2
Aut 243: Orig: 174 12 Heavy: 112 7 6
Aut 244: Orig: 24 2 Heavy: 24 2 0
Aut 245: Orig: 0 1 Heavy: 0 1 0
Aut 246: Orig: 3237 182 Heavy: 2269 163 1414
Aut 247: Orig: 32 2 Heavy: 32 2 0
Aut 248: Orig: 1081 76 Heavy: 757 59 149
Aut 249: Orig: 96 5 Heavy: 96 5 1
Aut 250: Orig: 7674 422 Heavy: 4856 302 7081
Aut 251: Orig: 16 2 Heavy: 8 1 0
Aut 252: Orig: 60 5 Heavy: 58 5 1
Aut 253: Orig: 122 9 Heavy: 122 9 3
Aut 254: Orig: 865 59 Heavy: 673 56 115
Aut 255: Orig: 1179 105 Heavy: 1012 92 147
Aut 256: Orig: 106 6 Heavy: 100 6 3
Aut 257: Orig: 1314 91 Heavy: 944 73 189
Aut 258: Orig: 66 5 Heavy: 66 5 1
Aut 259: Orig: 1210 44 Heavy: 350 18 38
Aut 260: Orig: 40 6 Heavy: 36 5 0
Aut 261: Orig: 172 8 Heavy: 128 8 9
Aut 262: Orig: 3417 173 Heavy: 822 51 288
Aut 263: Orig: 6410 202 Heavy: 70 6 48
Aut 264: Orig: 32 3 Heavy: 32 3 0
Aut 265: Orig: 3798 263 Heavy: 1876 192 1008
Aut 266: Orig: 4844 254 Heavy: 2197 168 2237
Aut 267: Orig: 271 24 Heavy: 255 21 14
Aut 268: Orig: 116 6 Heavy: 16 1 3
Aut 269: Orig: 692 38 Heavy: 524 31 84
Aut 270: Orig: 72 4 Heavy: 64 4 2
Aut 271: Orig: 50529 1504 Heavy: 15391 831 66137
Aut 272: Orig: 3682 231 Heavy: 2533 172 1998
Aut 273: Orig: 1850 91 Heavy: 1526 82 314
Aut 274: Orig: 168 12 Heavy: 164 12 11
Aut 275: Orig: 386 24 Heavy: 284 22 25
Aut 276: Orig: 2179 140 Heavy: 1478 114 439
Aut 277: Orig: 7843 541 Heavy: 3945 307 7710
Aut 278: Orig: 3812 166 Heavy: 1413 120 846
Aut 279: Orig: 32 2 Heavy: 16 1 0
Aut 280: Orig: 3936 222 Heavy: 2957 195 2235
Aut 281: Orig: 1947 166 Heavy: 748 76 193
Aut 282: Orig: 112 7 Heavy: 76 5 4
Aut 283: Orig: 1089 82 Heavy: 807 62 87
Aut 284: Orig: 168 12 Heavy: 147 12 6
Aut 285: Orig: 273 22 Heavy: 67 8 5
Aut 286: Orig: 120 7 Heavy: 120 7 2
Aut 287: Orig: 28733 1621 Heavy: 10596 799 81178
Aut 288: Orig: 40 3 Heavy: 40 3 0
Aut 289: Orig: 40 3 Heavy: 36 3 1
Aut 290: Orig: 296 19 Heavy: 144 10 6
Aut 291: Orig: 212 27 Heavy: 167 23 17
Aut 292: Orig: 15305 381 Heavy: 4553 211 3572
Aut 293: Orig: 54977 1722 Heavy: 29829 1250 320772
Aut 294: Orig: 8 1 Heavy: 8 1 0
Aut 295: Orig: 162 18 Heavy: 155 17 12
Aut 296: Orig: 411 29 Heavy: 335 27 48
Aut 297: Orig: 504 33 Heavy: 310 18 15
Aut 298: Orig: 102 12 Heavy: 98 11 4
Aut 299: Orig: 1690 106 Heavy: 1184 85 395
Aut 300: Orig: 85 6 Heavy: 85 6 2

 Summary:
Precent of changed automata: 82.33333333333333
Orig avg #states : 138
Orig avg #trans  : 3102
Heavy avg #states: 78
Heavy avg #trans : 1270
Average states ratio heavy: 0.7590270037686051
Average trans  ratio heavy: 0.6835889897882234
Number of automata above median: 150
Precent of changed automata: 100.0
Orig avg #states : 267
Orig avg #trans  : 6068
Heavy avg #states: 149
Heavy avg #trans : 2435
Average states ratio heavy: 0.6501728089651873
Average trans  ratio heavy: 0.5424422323872942
Avg time heavy: 4112


==> Data/Scale_res_1.4_0.5_12.txt <==
Origsize: 50 RD: 79 Classic: 78 Light: 77 Heavynoj: 76 Avg_dead: 0 Avg_classic: 0 Avg_light: 9 Avg_heavynoj: 55 Med_dead: 0 Med_classic: 1 Med_light: 8 Med_heavynoj: 49  
Origsize: 100 RD: 80 Classic: 79 Light: 79 Heavynoj: 78 Avg_dead: 0 Avg_classic: 2 Avg_light: 48 Avg_heavynoj: 156 Med_dead: 0 Med_classic: 3 Med_light: 37 Med_heavynoj: 143  
Origsize: 150 RD: 80 Classic: 80 Light: 80 Heavynoj: 79 Avg_dead: 0 Avg_classic: 6 Avg_light: 125 Avg_heavynoj: 349 Med_dead: 0 Med_classic: 6 Med_light: 101 Med_heavynoj: 318  
Origsize: 200 RD: 78 Classic: 78 Light: 78 Heavynoj: 77 Avg_dead: 0 Avg_classic: 10 Avg_light: 219 Avg_heavynoj: 588 Med_dead: 1 Med_classic: 11 Med_light: 193 Med_heavynoj: 555  
Origsize: 250 RD: 81 Classic: 81 Light: 81 Heavynoj: 80 Avg_dead: 0 Avg_classic: 17 Avg_light: 392 Avg_heavynoj: 978 Med_dead: 1 Med_classic: 19 Med_light: 350 Med_heavynoj: 913  
Origsize: 300 RD: 79 Classic: 78 Light: 78 Heavynoj: 77 Avg_dead: 1 Avg_classic: 25 Avg_light: 605 Avg_heavynoj: 1452 Med_dead: 1 Med_classic: 27 Med_light: 596 Med_heavynoj: 1411  
Origsize: 350 RD: 81 Classic: 80 Light: 80 Heavynoj: 80 Avg_dead: 1 Avg_classic: 35 Avg_light: 872 Avg_heavynoj: 2007 Med_dead: 2 Med_classic: 37 Med_light: 806 Med_heavynoj: 1903  
Origsize: 400 RD: 78 Classic: 78 Light: 78 Heavynoj: 77 Avg_dead: 1 Avg_classic: 44 Avg_light: 1165 Avg_heavynoj: 2653 Med_dead: 2 Med_classic: 48 Med_light: 1065 Med_heavynoj: 2636  
Origsize: 450 RD: 79 Classic: 78 Light: 78 Heavynoj: 78 Avg_dead: 2 Avg_classic: 58 Avg_light: 1727 Avg_heavynoj: 3658 Med_dead: 3 Med_classic: 63 Med_light: 1606 Med_heavynoj: 3592  
Origsize: 500 RD: 79 Classic: 79 Light: 79 Heavynoj: 78 Avg_dead: 2 Avg_classic: 73 Avg_light: 2091 Avg_heavynoj: 4553 Med_dead: 3 Med_classic: 78 Med_light: 1996 Med_heavynoj: 4364  
Origsize: 550 RD: 79 Classic: 79 Light: 79 Heavynoj: 78 Avg_dead: 3 Avg_classic: 88 Avg_light: 2673 Avg_heavynoj: 5694 Med_dead: 3 Med_classic: 94 Med_light: 2588 Med_heavynoj: 5575  
Origsize: 600 RD: 79 Classic: 78 Light: 78 Heavynoj: 77 Avg_dead: 3 Avg_classic: 105 Avg_light: 3302 Avg_heavynoj: 6905 Med_dead: 4 Med_classic: 112 Med_light: 3116 Med_heavynoj: 6544  
Origsize: 650 RD: 79 Classic: 78 Light: 78 Heavynoj: 78 Avg_dead: 4 Avg_classic: 125 Avg_light: 4110 Avg_heavynoj: 8523 Med_dead: 4 Med_classic: 133 Med_light: 3967 Med_heavynoj: 8084  
Origsize: 700 RD: 79 Classic: 78 Light: 78 Heavynoj: 78 Avg_dead: 4 Avg_classic: 149 Avg_light: 5032 Avg_heavynoj: 10153 Med_dead: 5 Med_classic: 158 Med_light: 4966 Med_heavynoj: 9774  
Origsize: 750 RD: 77 Classic: 76 Light: 76 Heavynoj: 76 Avg_dead: 5 Avg_classic: 166 Avg_light: 5719 Avg_heavynoj: 11463 Med_dead: 6 Med_classic: 181 Med_light: 5916 Med_heavynoj: 11213  
Origsize: 800 RD: 81 Classic: 80 Light: 80 Heavynoj: 80 Avg_dead: 5 Avg_classic: 198 Avg_light: 6838 Avg_heavynoj: 13790 Med_dead: 6 Med_classic: 207 Med_light: 6800 Med_heavynoj: 12987  
Origsize: 850 RD: 79 Classic: 78 Light: 78 Heavynoj: 78 Avg_dead: 6 Avg_classic: 222 Avg_light: 7394 Avg_heavynoj: 15072 Med_dead: 7 Med_classic: 235 Med_light: 6793 Med_heavynoj: 14032  
Origsize: 900 RD: 80 Classic: 79 Light: 79 Heavynoj: 79 Avg_dead: 7 Avg_classic: 256 Avg_light: 9237 Avg_heavynoj: 18102 Med_dead: 7 Med_classic: 268 Med_light: 9163 Med_heavynoj: 17388  
Origsize: 950 RD: 79 Classic: 78 Light: 78 Heavynoj: 78 Avg_dead: 7 Avg_classic: 282 Avg_light: 10164 Avg_heavynoj: 20269 Med_dead: 8 Med_classic: 298 Med_light: 9940 Med_heavynoj: 19363  
Origsize: 1000 RD: 77 Classic: 77 Light: 77 Heavynoj: 76 Avg_dead: 8 Avg_classic: 305 Avg_light: 10972 Avg_heavynoj: 21816 Med_dead: 9 Med_classic: 332 Med_light: 11126 Med_heavynoj: 21919  


==> Data/Scale_res_1.6_0.5_12.txt <==
Origsize: 50 RD: 88 Classic: 87 Light: 77 Heavynoj: 62 Avg_dead: 0 Avg_classic: 1 Avg_light: 30 Avg_heavynoj: 94 Med_dead: 0 Med_classic: 1 Med_light: 23 Med_heavynoj: 74  
Origsize: 100 RD: 85 Classic: 84 Light: 75 Heavynoj: 61 Avg_dead: 0 Avg_classic: 3 Avg_light: 256 Avg_heavynoj: 550 Med_dead: 0 Med_classic: 3 Med_light: 190 Med_heavynoj: 375  
Origsize: 150 RD: 87 Classic: 87 Light: 79 Heavynoj: 65 Avg_dead: 0 Avg_classic: 7 Avg_light: 923 Avg_heavynoj: 2274 Med_dead: 0 Med_classic: 8 Med_light: 712 Med_heavynoj: 1152  
Origsize: 200 RD: 88 Classic: 87 Light: 79 Heavynoj: 65 Avg_dead: 0 Avg_classic: 13 Avg_light: 2347 Avg_heavynoj: 4229 Med_dead: 1 Med_classic: 14 Med_light: 1718 Med_heavynoj: 2589  
Origsize: 250 RD: 86 Classic: 85 Light: 76 Heavynoj: 61 Avg_dead: 1 Avg_classic: 20 Avg_light: 4071 Avg_heavynoj: 11496 Med_dead: 1 Med_classic: 22 Med_light: 3150 Med_heavynoj: 4511  
Origsize: 300 RD: 86 Classic: 86 Light: 79 Heavynoj: 64 Avg_dead: 1 Avg_classic: 30 Avg_light: 7525 Avg_heavynoj: 10481 Med_dead: 2 Med_classic: 32 Med_light: 6066 Med_heavynoj: 8259  
Origsize: 350 RD: 86 Classic: 86 Light: 79 Heavynoj: 67 Avg_dead: 1 Avg_classic: 41 Avg_light: 10540 Avg_heavynoj: 14096 Med_dead: 2 Med_classic: 44 Med_light: 8057 Med_heavynoj: 10770  
Origsize: 400 RD: 87 Classic: 87 Light: 80 Heavynoj: 67 Avg_dead: 2 Avg_classic: 55 Avg_light: 16608 Avg_heavynoj: 25768 Med_dead: 2 Med_classic: 57 Med_light: 12468 Med_heavynoj: 16678  
Origsize: 450 RD: 84 Classic: 83 Light: 76 Heavynoj: 61 Avg_dead: 2 Avg_classic: 68 Avg_light: 21247 Avg_heavynoj: 31470 Med_dead: 3 Med_classic: 73 Med_light: 15806 Med_heavynoj: 20315  
Origsize: 500 RD: 87 Classic: 87 Light: 79 Heavynoj: 67 Avg_dead: 3 Avg_classic: 88 Avg_light: 29629 Avg_heavynoj: 38414 Med_dead: 3 Med_classic: 91 Med_light: 23109 Med_heavynoj: 30334  
Origsize: 550 RD: 86 Classic: 85 Light: 79 Heavynoj: 68 Avg_dead: 3 Avg_classic: 106 Avg_light: 33761 Avg_heavynoj: 42973 Med_dead: 4 Med_classic: 112 Med_light: 27733 Med_heavynoj: 35146  
Origsize: 600 RD: 88 Classic: 88 Light: 81 Heavynoj: 67 Avg_dead: 4 Avg_classic: 131 Avg_light: 47893 Avg_heavynoj: 59813 Med_dead: 4 Med_classic: 133 Med_light: 39442 Med_heavynoj: 49163  
Origsize: 650 RD: 87 Classic: 86 Light: 79 Heavynoj: 67 Avg_dead: 4 Avg_classic: 151 Avg_light: 59226 Avg_heavynoj: 73805 Med_dead: 5 Med_classic: 156 Med_light: 47244 Med_heavynoj: 57675  
Origsize: 700 RD: 86 Classic: 86 Light: 80 Heavynoj: 68 Avg_dead: 5 Avg_classic: 176 Avg_light: 63523 Avg_heavynoj: 78856 Med_dead: 6 Med_classic: 183 Med_light: 52762 Med_heavynoj: 66419  
Origsize: 750 RD: 86 Classic: 86 Light: 79 Heavynoj: 68 Avg_dead: 6 Avg_classic: 204 Avg_light: 82103 Avg_heavynoj: 102672 Med_dead: 6 Med_classic: 211 Med_light: 64357 Med_heavynoj: 82268  
Origsize: 800 RD: 87 Classic: 86 Light: 79 Heavynoj: 65 Avg_dead: 6 Avg_classic: 233 Avg_light: 101841 Avg_heavynoj: 124846 Med_dead: 7 Med_classic: 240 Med_light: 80807 Med_heavynoj: 96922  
Origsize: 850 RD: 87 Classic: 87 Light: 80 Heavynoj: 69 Avg_dead: 7 Avg_classic: 266 Avg_light: 118941 Avg_heavynoj: 150075 Med_dead: 8 Med_classic: 273 Med_light: 98810 Med_heavynoj: 114385  
Origsize: 900 RD: 84 Classic: 84 Light: 78 Heavynoj: 67 Avg_dead: 8 Avg_classic: 293 Avg_light: 130520 Avg_heavynoj: 162676 Med_dead: 8 Med_classic: 312 Med_light: 104944 Med_heavynoj: 127538  
Origsize: 950 RD: 85 Classic: 85 Light: 78 Heavynoj: 64 Avg_dead: 8 Avg_classic: 327 Avg_light: 149765 Avg_heavynoj: 184040 Med_dead: 9 Med_classic: 344 Med_light: 124400 Med_heavynoj: 146389  
Origsize: 1000 RD: 84 Classic: 84 Light: 77 Heavynoj: 64 Avg_dead: 9 Avg_classic: 360 Avg_light: 162466 Avg_heavynoj: 199327 Med_dead: 10 Med_classic: 382 Med_light: 134480 Med_heavynoj: 167710  


==> Data/Scale_res_1.8_0.5_12.txt <==
Origsize: 50 RD: 91 Classic: 88 Light: 55 Heavynoj: 26 Avg_dead: 0 Avg_classic: 1 Avg_light: 39 Avg_heavynoj: 116 Med_dead: 0 Med_classic: 1 Med_light: 20 Med_heavynoj: 91  
Origsize: 100 RD: 90 Classic: 90 Light: 49 Heavynoj: 11 Avg_dead: 0 Avg_classic: 3 Avg_light: 245 Avg_heavynoj: 476 Med_dead: 0 Med_classic: 4 Med_light: 134 Med_heavynoj: 363  
Origsize: 150 RD: 90 Classic: 90 Light: 49 Heavynoj: 9 Avg_dead: 0 Avg_classic: 8 Avg_light: 662 Avg_heavynoj: 1155 Med_dead: 1 Med_classic: 9 Med_light: 349 Med_heavynoj: 843  
Origsize: 200 RD: 91 Classic: 91 Light: 47 Heavynoj: 8 Avg_dead: 0 Avg_classic: 15 Avg_light: 1088 Avg_heavynoj: 1961 Med_dead: 1 Med_classic: 16 Med_light: 713 Med_heavynoj: 1552  
Origsize: 250 RD: 91 Classic: 90 Light: 46 Heavynoj: 7 Avg_dead: 1 Avg_classic: 24 Avg_light: 1779 Avg_heavynoj: 3087 Med_dead: 1 Med_classic: 25 Med_light: 1260 Med_heavynoj: 2569  
Origsize: 300 RD: 90 Classic: 90 Light: 44 Heavynoj: 4 Avg_dead: 1 Avg_classic: 34 Avg_light: 2404 Avg_heavynoj: 4262 Med_dead: 2 Med_classic: 36 Med_light: 1780 Med_heavynoj: 3684  
Origsize: 350 RD: 91 Classic: 91 Light: 45 Heavynoj: 5 Avg_dead: 2 Avg_classic: 48 Avg_light: 3872 Avg_heavynoj: 6483 Med_dead: 2 Med_classic: 49 Med_light: 2873 Med_heavynoj: 5453  
Origsize: 400 RD: 91 Classic: 91 Light: 45 Heavynoj: 4 Avg_dead: 2 Avg_classic: 62 Avg_light: 5069 Avg_heavynoj: 8515 Med_dead: 3 Med_classic: 64 Med_light: 4135 Med_heavynoj: 7452  
Origsize: 450 RD: 90 Classic: 90 Light: 44 Heavynoj: 4 Avg_dead: 3 Avg_classic: 79 Avg_light: 6448 Avg_heavynoj: 10719 Med_dead: 3 Med_classic: 82 Med_light: 5091 Med_heavynoj: 9512  
Origsize: 500 RD: 90 Classic: 90 Light: 44 Heavynoj: 4 Avg_dead: 3 Avg_classic: 98 Avg_light: 7954 Avg_heavynoj: 13368 Med_dead: 4 Med_classic: 102 Med_light: 6426 Med_heavynoj: 11913  
Origsize: 550 RD: 90 Classic: 90 Light: 44 Heavynoj: 3 Avg_dead: 4 Avg_classic: 119 Avg_light: 9466 Avg_heavynoj: 16154 Med_dead: 4 Med_classic: 124 Med_light: 7905 Med_heavynoj: 15038  
Origsize: 600 RD: 90 Classic: 90 Light: 43 Heavynoj: 3 Avg_dead: 4 Avg_classic: 142 Avg_light: 11683 Avg_heavynoj: 19487 Med_dead: 5 Med_classic: 148 Med_light: 10221 Med_heavynoj: 18124  
Origsize: 650 RD: 92 Classic: 92 Light: 45 Heavynoj: 3 Avg_dead: 5 Avg_classic: 173 Avg_light: 15632 Avg_heavynoj: 25265 Med_dead: 6 Med_classic: 175 Med_light: 13306 Med_heavynoj: 22732  
Origsize: 700 RD: 91 Classic: 91 Light: 43 Heavynoj: 3 Avg_dead: 6 Avg_classic: 200 Avg_light: 16653 Avg_heavynoj: 27925 Med_dead: 6 Med_classic: 205 Med_light: 14316 Med_heavynoj: 25931  
Origsize: 750 RD: 90 Classic: 90 Light: 43 Heavynoj: 2 Avg_dead: 6 Avg_classic: 225 Avg_light: 19063 Avg_heavynoj: 32375 Med_dead: 7 Med_classic: 234 Med_light: 16942 Med_heavynoj: 30505  
Origsize: 800 RD: 91 Classic: 91 Light: 43 Heavynoj: 2 Avg_dead: 7 Avg_classic: 263 Avg_light: 22313 Avg_heavynoj: 37900 Med_dead: 8 Med_classic: 269 Med_light: 19431 Med_heavynoj: 35168  
Origsize: 850 RD: 90 Classic: 90 Light: 43 Heavynoj: 2 Avg_dead: 8 Avg_classic: 295 Avg_light: 26553 Avg_heavynoj: 43969 Med_dead: 9 Med_classic: 306 Med_light: 24299 Med_heavynoj: 42343  
Origsize: 900 RD: 89 Classic: 89 Light: 41 Heavynoj: 1 Avg_dead: 8 Avg_classic: 329 Avg_light: 27022 Avg_heavynoj: 46437 Med_dead: 9 Med_classic: 344 Med_light: 24677 Med_heavynoj: 45129  
Origsize: 950 RD: 92 Classic: 92 Light: 42 Heavynoj: 2 Avg_dead: 9 Avg_classic: 384 Avg_light: 31094 Avg_heavynoj: 54211 Med_dead: 10 Med_classic: 389 Med_light: 28862 Med_heavynoj: 52408  
Origsize: 1000 RD: 90 Classic: 90 Light: 42 Heavynoj: 2 Avg_dead: 10 Avg_classic: 417 Avg_light: 35915 Avg_heavynoj: 61382 Med_dead: 11 Med_classic: 429 Med_light: 33931 Med_heavynoj: 60109  


==> Data/Scale_res_2.0_0.5_12.txt <==
Origsize: 50 RD: 95 Classic: 86 Light: 37 Heavynoj: 7 Avg_dead: 0 Avg_classic: 1 Avg_light: 30 Avg_heavynoj: 104 Med_dead: 0 Med_classic: 1 Med_light: 18 Med_heavynoj: 101  
Origsize: 100 RD: 94 Classic: 92 Light: 32 Heavynoj: 4 Avg_dead: 0 Avg_classic: 4 Avg_light: 117 Avg_heavynoj: 403 Med_dead: 0 Med_classic: 4 Med_light: 85 Med_heavynoj: 394  
Origsize: 150 RD: 95 Classic: 93 Light: 29 Heavynoj: 2 Avg_dead: 0 Avg_classic: 10 Avg_light: 242 Avg_heavynoj: 882 Med_dead: 1 Med_classic: 10 Med_light: 180 Med_heavynoj: 856  
Origsize: 200 RD: 94 Classic: 94 Light: 28 Heavynoj: 1 Avg_dead: 0 Avg_classic: 17 Avg_light: 467 Avg_heavynoj: 1636 Med_dead: 1 Med_classic: 18 Med_light: 377 Med_heavynoj: 1593  
Origsize: 250 RD: 94 Classic: 94 Light: 26 Heavynoj: 1 Avg_dead: 1 Avg_classic: 27 Avg_light: 755 Avg_heavynoj: 2638 Med_dead: 2 Med_classic: 28 Med_light: 589 Med_heavynoj: 2539  
Origsize: 300 RD: 92 Classic: 91 Light: 26 Heavynoj: 1 Avg_dead: 1 Avg_classic: 38 Avg_light: 1118 Avg_heavynoj: 3753 Med_dead: 2 Med_classic: 40 Med_light: 921 Med_heavynoj: 3738  
Origsize: 350 RD: 94 Classic: 94 Light: 26 Heavynoj: 1 Avg_dead: 2 Avg_classic: 53 Avg_light: 1572 Avg_heavynoj: 5405 Med_dead: 3 Med_classic: 54 Med_light: 1372 Med_heavynoj: 5282  
Origsize: 400 RD: 95 Classic: 95 Light: 26 Heavynoj: 0 Avg_dead: 3 Avg_classic: 70 Avg_light: 2111 Avg_heavynoj: 7258 Med_dead: 3 Med_classic: 71 Med_light: 1880 Med_heavynoj: 7138  
Origsize: 450 RD: 94 Classic: 94 Light: 25 Heavynoj: 0 Avg_dead: 3 Avg_classic: 88 Avg_light: 2674 Avg_heavynoj: 9139 Med_dead: 4 Med_classic: 90 Med_light: 2351 Med_heavynoj: 9125  
Origsize: 500 RD: 94 Classic: 94 Light: 24 Heavynoj: 0 Avg_dead: 3 Avg_classic: 110 Avg_light: 3348 Avg_heavynoj: 11612 Med_dead: 4 Med_classic: 112 Med_light: 3115 Med_heavynoj: 11516  
Origsize: 550 RD: 94 Classic: 94 Light: 24 Heavynoj: 0 Avg_dead: 4 Avg_classic: 132 Avg_light: 4293 Avg_heavynoj: 14570 Med_dead: 5 Med_classic: 136 Med_light: 3830 Med_heavynoj: 14406  
Origsize: 600 RD: 92 Classic: 92 Light: 24 Heavynoj: 0 Avg_dead: 5 Avg_classic: 156 Avg_light: 5122 Avg_heavynoj: 17480 Med_dead: 6 Med_classic: 162 Med_light: 4621 Med_heavynoj: 17669  
Origsize: 650 RD: 94 Classic: 94 Light: 24 Heavynoj: 0 Avg_dead: 6 Avg_classic: 189 Avg_light: 6426 Avg_heavynoj: 21811 Med_dead: 6 Med_classic: 192 Med_light: 5692 Med_heavynoj: 21531  
Origsize: 700 RD: 93 Classic: 93 Light: 23 Heavynoj: 0 Avg_dead: 6 Avg_classic: 217 Avg_light: 7272 Avg_heavynoj: 25219 Med_dead: 7 Med_classic: 223 Med_light: 6679 Med_heavynoj: 25358  
Origsize: 750 RD: 95 Classic: 95 Light: 23 Heavynoj: 0 Avg_dead: 7 Avg_classic: 255 Avg_light: 8418 Avg_heavynoj: 30249 Med_dead: 8 Med_classic: 258 Med_light: 7824 Med_heavynoj: 30053  
Origsize: 800 RD: 93 Classic: 93 Light: 22 Heavynoj: 0 Avg_dead: 8 Avg_classic: 285 Avg_light: 9461 Avg_heavynoj: 34495 Med_dead: 9 Med_classic: 295 Med_light: 8947 Med_heavynoj: 35059  
Origsize: 850 RD: 94 Classic: 94 Light: 23 Heavynoj: 0 Avg_dead: 9 Avg_classic: 328 Avg_light: 11724 Avg_heavynoj: 41113 Med_dead: 10 Med_classic: 333 Med_light: 10967 Med_heavynoj: 41101  
Origsize: 900 RD: 93 Classic: 93 Light: 22 Heavynoj: 0 Avg_dead: 10 Avg_classic: 367 Avg_light: 12679 Avg_heavynoj: 46154 Med_dead: 11 Med_classic: 376 Med_light: 12009 Med_heavynoj: 46736  
Origsize: 950 RD: 94 Classic: 94 Light: 22 Heavynoj: 0 Avg_dead: 11 Avg_classic: 417 Avg_light: 14397 Avg_heavynoj: 53076 Med_dead: 12 Med_classic: 423 Med_light: 13799 Med_heavynoj: 53448  
Origsize: 1000 RD: 94 Classic: 94 Light: 22 Heavynoj: 0 Avg_dead: 12 Avg_classic: 460 Avg_light: 16613 Avg_heavynoj: 60334 Med_dead: 13 Med_classic: 469 Med_light: 15750 Med_heavynoj: 60809  


==> Data/newplotcode.txt <==
load (lsquares)$

M14 : matrix ([50, 55], [100, 156], [150, 349], [200, 588], [250, 978], [300, 1452], [350, 2007], [400, 2653], [450, 3658], [500, 4553],
[550, 5694], [600, 6905], [650, 8523], [700, 10153], [750, 11463], [800, 13790], [850, 15072], [900, 18102], [950, 20269], [1000, 21816]);

res14:lsquares_estimates (M14, [x,y], (y/30)=a14*(x/30)^b14, [a14,b14], initial=[2,2,2], iprint=[-5,5]);
a14:rhs(res14[1][1]);
b14:rhs(res14[1][2]);
d14:a14/(30^(b14-1));

black_eqn14: y=d14*x^b14;
black_fit14 : rhs ( black_eqn14 ), %;

M16 : matrix ([50, 94], [100, 550], [150, 2274], [200, 4229], [250,
11496], [300, 10481], [350, 14096], [400, 25768], [450, 31470], [500, 38414],
[550, 42973], [600, 59813], [650, 73805], [700, 78856], [750, 102672], [800,
124846], [850, 150075], [900, 162676], [950, 184040], [1000, 199327]);

res16:lsquares_estimates (M16, [x,y], (y/50)=a16*(x/50)^b16, [a16,b16], initial=[2,2,2], iprint=[-5,5]);
a16:rhs(res16[1][1]);
b16:rhs(res16[1][2]);
d16:a16/(50^(b16-1));

black_eqn16: y=d16*x^b16;
black_fit16 : rhs ( black_eqn16 ), %;

M18 : matrix ([50, 116], [100, 476], [150, 1155], [200, 1961], [250,
3087], [300, 4262], [350, 6483], [400, 8515], [450, 10719], [500, 13368],
[550, 16154], [600, 19487], [650, 25265], [700, 27925], [750, 32375], [800,
37900], [850, 43969], [900, 46437], [950, 54211], [1000, 61382]);

res18:lsquares_estimates (M18, [x,y], (y/30)=a18*(x/30)^b18, [a18,b18], initial=[2,2,2], iprint=[-5,5]);
a18:rhs(res18[1][1]);
b18:rhs(res18[1][2]);
d18:a18/(30^(b18-1));

black_eqn18: y=d18*x^b18;
black_fit18 : rhs ( black_eqn18 ), %;

M20 : matrix ([50, 104], [100, 403], [150, 882], [200, 1636], [250,
2638], [300, 3753], [350, 5405], [400, 7258], [450, 9139], [500, 11612],
[550, 14570], [600, 17480], [650, 21811], [700, 25219], [750, 30249], [800,
34495], [850, 41113], [900, 46154], [950, 53076], [1000, 60334]);

res20:lsquares_estimates (M20, [x,y], (y/30)=a20*(x/30)^b20, [a20,b20], initial=[2,2,2], iprint=[-5,5]);
a20:rhs(res20[1][1]);
b20:rhs(res20[1][2]);
d20:a20/(30^(b20-1));

black_eqn20: y=d20*x^b20;
black_fit20 : rhs ( black_eqn20 ), %;

plot2d( [ black_fit14, [discrete, transpose(M14)[1], transpose(M14)[2]],black_fit16, [discrete,transpose(M16)[1],transpose(M16)[2]],black_fit18,[discrete, transpose(M18)[1],transpose(M18)[2]], black_fit20,[discrete, transpose(M20)[1],transpose(M20)[2] ] ],[x,0,1000],[style, [lines,1], [points,2,2,5],[lines,1],[points,2,2,9],[lines,1], [points,2,2,6],[lines,1],[points,2,2,7] ],[ylabel,"time in ms"] , [xlabel," Size of the original automata"], [legend,"td=1.4 fit","td=1.4 data","td=1.6 fit","td=1.6 data","td=1.8 fit","td=1.8 data","td=2.0 fit","td=2.0 data"],[gnuplot_preamble,"set key left top;"],[gnuplot_term,ps],[gnuplot_out_file,"scalability.eps"])$



==> Data/plotcode_avg.txt <==
load (lsquares)$

M14 : matrix ([50, 67], [100, 209], [150, 484], [200, 877], [250, 1412], [300, 2132], [350, 2969], [400, 2893], [450, 4771], [500, 6393],
[550, 7990], [600, 9454]);

res14:lsquares_estimates (M14, [x,y], (y/30)=a14*(x/30)^b14, [a14,b14], initial=[2,2,2], iprint=[-5,5]);
a14:rhs(res14[1][1]);
b14:rhs(res14[1][2]);
d14:a14/(30^(b14-1));

black_eqn14: y=d14*x^b14;
black_fit14 : rhs ( black_eqn14 ), %;

M16 : matrix ([50, 130], [100, 666], [150, 1936], [200, 5415], [250,
10270], [300, 18137], [350, 29256], [400, 49351], [450, 80562], [500, 115591],
[550, 164991], [600, 199165]);

res16:lsquares_estimates (M16, [x,y], (y/50)=a16*(x/50)^b16, [a16,b16], initial=[2,2,2], iprint=[-5,5]);
a16:rhs(res16[1][1]);
b16:rhs(res16[1][2]);
d16:a16/(50^(b16-1));

black_eqn16: y=d16*x^b16;
black_fit16 : rhs ( black_eqn16 ), %;

M18 : matrix ([50, 186], [100, 865], [150, 2658], [200, 4828], [250, 8102], [300, 35978], [350, 48285], [400, 68883], [450, 143953], [500, 146649], [550, 435953], [600, 1316024]);

res18:lsquares_estimates (M18, [x,y], (y/250)=a18*(x/250)^b18, [a18,b18], initial=[2,2,2], iprint=[-5,5]);
a18:rhs(res18[1][1]);
b18:rhs(res18[1][2]);
d18:a18/(250^(b18-1));

black_eqn18: y=d18*x^b18;
black_fit18 : rhs ( black_eqn18 ), %;

M20 : matrix ([50, 97], [100, 245], [150, 532], [200, 910], [250,
1418], [300, 2146], [350, 3060], [400, 3799], [450, 6063], [500, 6317],
[550, 10102], [600, 9474]);

res20:lsquares_estimates (M20, [x,y], (y/30)=a20*(x/30)^b20, [a20,b20], initial=[2,2,2], iprint=[-5,5]);
a20:rhs(res20[1][1]);
b20:rhs(res20[1][2]);
d20:a20/(30^(b20-1));

black_eqn20: y=d20*x^b20;
black_fit20 : rhs ( black_eqn20 ), %;

plot2d( [ black_fit14, [discrete, transpose(M14)[1], transpose(M14)[2]],black_fit16, [discrete,transpose(M16)[1],transpose(M16)[2]],black_fit18,[discrete, transpose(M18)[1],transpose(M18)[2]], black_fit20,[discrete, transpose(M20)[1],transpose(M20)[2] ] ],[x,0,600],[style, [lines,1], [points,2,2,5],[lines,1],[points,2,2,9],[lines,1], [points,2,2,6],[lines,1],[points,2,2,7] ],[ylabel,"time in ms"] , [xlabel," Size of the original automata"], [legend,"td=1.4 fit","td=1.4 data","td=1.6 fit","td=1.6 data","td=1.8 fit","td=1.8 data","td=2.0 fit","td=2.0 data"],[gnuplot_preamble,"set key left top;"],[gnuplot_term,ps],[gnuplot_out_file,"scalability_avg.eps"])$

plot2d( [ black_fit14, [discrete, transpose(M14)[1], transpose(M14)[2] ],black_fit16, [discrete, transpose(M16)[1],transpose(M16)[2]],black_fit20,[discrete, transpose(M20)[1], transpose(M20)[2] ] ],[x,0,600],[style, [lines,1], [points,2,2,5],[lines,1], [points,2,2,9],[lines,1],[points,2,2,7] ], [ylabel,"time in ms"] , [xlabel," Size of the original automata"], [legend,"td=1.4 fit","td=1.4 data","td=1.6 fit","td=1.6 data","td=2.0 fit","td=2.0 data"],[gnuplot_preamble,"set key left top;"],[gnuplot_term,ps],[gnuplot_out_file,"scalability_avg.eps"])$


==> Data/plotcode_median.txt <==
load (lsquares)$

M14 : matrix ([50, 62], [100, 189], [150, 423], [200, 778], [250, 1233], [300, 1825], [350, 2634], [400, 3459], [450, 4368], [500, 5657],
[550, 7027], [600, 8535]);

res14:lsquares_estimates (M14, [x,y], (y/30)=a14*(x/30)^b14, [a14,b14], initial=[2,2,2], iprint=[-5,5]);
a14:rhs(res14[1][1]);
b14:rhs(res14[1][2]);
d14:a14/(30^(b14-1));

black_eqn14: y=d14*x^b14;
black_fit14 : rhs ( black_eqn14 ), %;

M16 : matrix ([50, 109], [100, 494], [150, 1309], [200, 3152], [250,
5383], [300, 8214], [350, 11856], [400, 16438], [450, 22104], [500, 28414],
[550, 34285], [600, 43242]);

res16:lsquares_estimates (M16, [x,y], (y/50)=a16*(x/50)^b16, [a16,b16], initial=[2,2,2], iprint=[-5,5]);
a16:rhs(res16[1][1]);
b16:rhs(res16[1][2]);
d16:a16/(50^(b16-1));

black_eqn16: y=d16*x^b16;
black_fit16 : rhs ( black_eqn16 ), %;

M18 : matrix ([50, 139], [100, 440], [150, 1092], [200, 1527], [250,
 2420], [300, 4150], [350, 5577], [400, 7596], [450, 10140], [500, 13033],
[550, 17307], [600, 20187]);

res18:lsquares_estimates (M18, [x,y], (y/30)=a18*(x/30)^b18, [a18,b18], initial=[2,2,2], iprint=[-5,5]);
a18:rhs(res18[1][1]);
b18:rhs(res18[1][2]);
d18:a18/(30^(b18-1));

black_eqn18: y=d18*x^b18;
black_fit18 : rhs ( black_eqn18 ), %;

M20 : matrix ([50, 69], [100, 201], [150, 449], [200, 800], [250,
1311], [300, 1934], [350, 2776], [400, 3587], [450, 4850], [500, 6051],
[550, 7637], [600, 9266]);

res20:lsquares_estimates (M20, [x,y], (y/30)=a20*(x/30)^b20, [a20,b20], initial=[2,2,2], iprint=[-5,5]);
a20:rhs(res20[1][1]);
b20:rhs(res20[1][2]);
d20:a20/(30^(b20-1));

black_eqn20: y=d20*x^b20;
black_fit20 : rhs ( black_eqn20 ), %;

plot2d( [ black_fit14, [discrete, transpose(M14)[1], transpose(M14)[2]],black_fit16, [discrete,transpose(M16)[1],transpose(M16)[2]],black_fit18,[discrete, transpose(M18)[1],transpose(M18)[2]], black_fit20,[discrete, transpose(M20)[1],transpose(M20)[2] ] ],[x,0,600],[style, [lines,1], [points,2,2,5],[lines,1],[points,2,2,9],[lines,1], [points,2,2,6],[lines,1],[points,2,2,7] ],[ylabel,"time in ms"] , [xlabel," Size of the original automata"], [legend,"td=1.4 fit","td=1.4 data","td=1.6 fit","td=1.6 data","td=1.8 fit","td=1.8 data","td=2.0 fit","td=2.0 data"],[gnuplot_preamble,"set key left top;"],[gnuplot_term,ps],[gnuplot_out_file,"fin_scalability_median.eps"])$



==> Data/readme.txt <==
This archive contains supplementary material for the paper
"Efficient reduction of nondeterministic automata with application to
language inclusion testing" by Lorenzo Clemente and Richard Mayr.

It mostly contains spreadsheets in .ods format with the raw data on the
experiments from which the graphics in the paper were created.
Moreover, some raw data is given in .txt format.
Finally, there is some code for the computer algebra package "Maxima"
that was used to create some of the graphics with least-squares fitting.


==> Data/results.txt <==
td=1.4
0.003599434292814245 * x^2.264365023196885

td=1.6
0.01228161160177653 * x^2.408677869521798

td=1.8
0.01955311215759825 * x^2.164145830806165

td=2.0
0.004622157568765388 * x^2.370715071031438


==> Data/results_avg.txt <==
td=1.4
0.003297163276564459 * x^2.325465056694387

td=1.6
1.150837063618524E-4 * x^3.33113661175529

td=1.8
3.101684306850759E-27 * x^11.7432804879804
Very poor curve fit

td=2.0
0.00808763765298724 * x^2.198515697877394



==> Data/results_median.txt <==
td=1.4
0.005802194482386023 * x^2.21943903897875

td=1.6
0.0110054800900812 * x^2.372950679180917

td=1.8
0.004848033758086686 * x^2.384850412919448

td=2.0
0.004798473397585191 * x^2.262272608308338

